T-IFISS: a toolbox for adaptive FEM computation

T-IFISS is a finite element software package for studying finite element solution algorithms for deterministic and parametric elliptic partial differential equations. The emphasis is on self-adaptive algorithms with rigorous error control using a variety of a posteriori error estimation techniques. The open-source MATLAB framework provides a computational laboratory for experimentation and exploration, enabling users to quickly develop new discretizations and test alternative algorithms. The package is also valuable as a teaching tool for students who want to learn about state-of-the-art finite element methodology.

==> data/exp1/P1-global-hierach-theta05-elem.dat <==
iter	 dofs	 nels	 costnel	 costvtx	 energy	 error	 truenergy	 effindices
0	 49	 128	 128	 49	 0.106726326	 0.026447746	 0.033203805	 0.796527583
1	 55	 140	 268	 104	 0.107959121	 0.020661314	 0.028945286	 0.713805841
2	 65	 160	 428	 169	 0.108504641	 0.015404212	 0.026828049	 0.574183077
3	 83	 204	 632	 252	 0.108765795	 0.014493831	 0.025748850	 0.562892357
4	 107	 256	 888	 359	 0.110290809	 0.011494657	 0.018136672	 0.633779819
5	 143	 340	 1228	 502	 0.110503406	 0.010403025	 0.016792815	 0.619492633
6	 203	 464	 1692	 705	 0.110742788	 0.008974241	 0.015133946	 0.592987469
7	 267	 596	 2288	 972	 0.110910989	 0.007700686	 0.013847525	 0.556105605
8	 316	 702	 2990	 1288	 0.111047395	 0.006546873	 0.012707375	 0.515202626
9	 400	 892	 3882	 1688	 0.111193756	 0.006272139	 0.011355612	 0.552338264
10	 505	 1114	 4996	 2193	 0.111422664	 0.005556990	 0.008831263	 0.629240752
11	 669	 1464	 6460	 2862	 0.111480834	 0.004802025	 0.008063815	 0.595502862
12	 837	 1804	 8264	 3699	 0.111538436	 0.004368027	 0.007223486	 0.604697897
13	 1055	 2244	 10508	 4754	 0.111587252	 0.003503049	 0.006425463	 0.545182394
14	 1305	 2784	 13292	 6059	 0.111612060	 0.003181988	 0.005979073	 0.532187447
15	 1705	 3622	 16914	 7764	 0.111675415	 0.002749053	 0.004647918	 0.591458975
16	 2317	 4894	 21808	 10081	 0.111694939	 0.002564372	 0.004152345	 0.617571908
17	 3105	 6478	 28286	 13186	 0.111708425	 0.002319932	 0.003772147	 0.615016318
18	 4003	 8296	 36582	 17189	 0.111724063	 0.001939225	 0.003276439	 0.591869801
19	 4841	 10018	 46600	 22030	 0.111733828	 0.001634146	 0.002924541	 0.558769950
20	 6257	 12946	 59546	 28287	 0.111746630	 0.001429307	 0.002385778	 0.599094829
21	 8357	 17192	 76738	 36644	 0.111750102	 0.001292986	 0.002217221	 0.583155891
22	 11502	 23560	 100298	 48146	 0.111753977	 0.001226109	 0.002012451	 0.609261824
23	 14384	 29380	 129678	 62530	 0.111758481	 0.001082215	 0.001744475	 0.620367009
24	 17875	 36390	 166068	 80405	 0.111761701	 0.000861855	 0.001524303	 0.565409540


==> data/exp1/P1-hierarch-theta05-elem.dat <==
iter	 dofs	 nels	 costnel	 costvtx	 energy	 error	 truenergy	 effindices
0	 49	 128	 128	 49	 0.106726326	 0.116296091	 0.033203805	 3.502492930
1	 53	 136	 264	 102	 0.107567486	 0.045017457	 0.030368359	 1.482380283
2	 59	 148	 412	 161	 0.108067665	 0.023817336	 0.028537362	 0.834601871
3	 63	 156	 568	 224	 0.108483272	 0.031176626	 0.026914330	 1.158365314
4	 74	 180	 748	 298	 0.108602380	 0.021037855	 0.026429613	 0.795995591
5	 96	 226	 974	 394	 0.108942533	 0.033047852	 0.024990515	 1.322415842
6	 108	 254	 1228	 502	 0.109061689	 0.022331677	 0.024465268	 0.912791053
7	 123	 286	 1514	 625	 0.109234317	 0.017723433	 0.023682598	 0.748373676
8	 144	 332	 1846	 769	 0.109911988	 0.031320722	 0.020306559	 1.542394390
9	 146	 336	 2182	 915	 0.110018866	 0.017354819	 0.019719292	 0.880093458
10	 158	 364	 2546	 1073	 0.110501000	 0.012784504	 0.016808638	 0.760591289
11	 194	 440	 2986	 1267	 0.110615464	 0.026251995	 0.016038093	 1.636852695
12	 207	 472	 3458	 1474	 0.110671487	 0.013843521	 0.015646832	 0.884749088
13	 255	 578	 4036	 1729	 0.110795832	 0.013285385	 0.014740586	 0.901279292
14	 281	 630	 4666	 2010	 0.110859685	 0.011056232	 0.014252421	 0.775744140
15	 322	 719	 5385	 2332	 0.111011318	 0.016170151	 0.013018778	 1.242063632
16	 339	 753	 6138	 2671	 0.111038118	 0.009559525	 0.012788183	 0.747528035
17	 377	 832	 6970	 3048	 0.111140231	 0.010306280	 0.011868044	 0.868405927
18	 395	 872	 7842	 3443	 0.111260132	 0.008534647	 0.010685708	 0.798697422
19	 419	 921	 8763	 3862	 0.111317322	 0.007936364	 0.010072501	 0.787923879
20	 478	 1047	 9810	 4340	 0.111409465	 0.009903439	 0.008996250	 1.100840785
21	 492	 1080	 10890	 4832	 0.111417250	 0.007035083	 0.008899308	 0.790520165
22	 623	 1356	 12246	 5455	 0.111435053	 0.014435850	 0.008673547	 1.664353743
23	 649	 1408	 13654	 6104	 0.111448968	 0.008821663	 0.008492879	 1.038712851
24	 709	 1536	 15190	 6813	 0.111462067	 0.007399611	 0.008319190	 0.889462910
25	 808	 1740	 16930	 7621	 0.111472287	 0.006224404	 0.008181107	 0.760826525
26	 932	 1990	 18920	 8553	 0.111494572	 0.005858927	 0.007871576	 0.744314346
27	 1043	 2225	 21145	 9596	 0.111517744	 0.007732983	 0.007536187	 1.026113498
28	 1072	 2286	 23431	 10668	 0.111523721	 0.005443562	 0.007447212	 0.730953011
29	 1233	 2609	 26040	 11901	 0.111554341	 0.005988538	 0.006973551	 0.858750168
30	 1311	 2769	 28809	 13212	 0.111571310	 0.006034569	 0.006696572	 0.901142966
31	 1349	 2849	 31658	 14561	 0.111584650	 0.005643491	 0.006470486	 0.872189737
32	 1439	 3033	 34691	 16000	 0.111599058	 0.005499482	 0.006217040	 0.884582117
33	 1522	 3200	 37891	 17522	 0.111613254	 0.004994418	 0.005956755	 0.838446127
34	 1599	 3358	 41249	 19121	 0.111628738	 0.004675705	 0.005659172	 0.826217129
35	 1656	 3479	 44728	 20777	 0.111649624	 0.004083938	 0.005230939	 0.780727486
36	 1796	 3773	 48501	 22573	 0.111660734	 0.005329487	 0.004988180	 1.068423084
37	 1828	 3844	 52345	 24401	 0.111662992	 0.004017440	 0.004937367	 0.813680717
38	 2006	 4210	 56555	 26407	 0.111681128	 0.003988576	 0.004508554	 0.884668506
39	 2115	 4435	 60990	 28522	 0.111685063	 0.003327373	 0.004409994	 0.754507429
40	 2438	 5114	 66104	 30960	 0.111689975	 0.007305731	 0.004283793	 1.705435318
41	 2517	 5272	 71376	 33477	 0.111693104	 0.004498277	 0.004201403	 1.070660697
42	 2668	 5575	 76951	 36145	 0.111695984	 0.003736490	 0.004124141	 0.906004449
43	 2917	 6083	 83034	 39062	 0.111697834	 0.003064504	 0.004073717	 0.752262230
44	 3374	 7005	 90039	 42436	 0.111701061	 0.003069725	 0.003984249	 0.770465118
45	 3767	 7799	 97838	 46203	 0.111703845	 0.003030973	 0.003905423	 0.776093539
46	 4216	 8721	 106559	 50419	 0.111709456	 0.003467005	 0.003741485	 0.926638810
47	 4438	 9172	 115731	 54857	 0.111711731	 0.002962553	 0.003672945	 0.806587953
48	 4949	 10202	 125933	 59806	 0.111717441	 0.003112954	 0.003494957	 0.890698738
49	 5253	 10828	 136761	 65059	 0.111722787	 0.002969935	 0.003319674	 0.894646547
50	 5611	 11551	 148312	 70670	 0.111727602	 0.002829864	 0.003153449	 0.897387111
51	 5983	 12301	 160613	 76653	 0.111731582	 0.002527956	 0.003009138	 0.840092881
52	 6425	 13191	 173804	 83078	 0.111736818	 0.002339925	 0.002807988	 0.833310155
53	 6746	 13838	 187642	 89824	 0.111739668	 0.002103564	 0.002692198	 0.781355699
54	 7121	 14605	 202247	 96945	 0.111742433	 0.002472874	 0.002574883	 0.960383239
55	 7233	 14840	 217087	 104178	 0.111744296	 0.001974589	 0.002492744	 0.792134583
56	 7847	 16102	 233189	 112025	 0.111747457	 0.002958039	 0.002346764	 1.260475709
57	 7930	 16268	 249457	 119955	 0.111747930	 0.002000752	 0.002324116	 0.860865752
58	 8392	 17209	 266666	 128347	 0.111748873	 0.001854768	 0.002278296	 0.814103002
59	 9086	 18626	 285292	 137433	 0.111750454	 0.002464883	 0.002199396	 1.120708861
60	 9232	 18918	 304210	 146665	 0.111750856	 0.001845531	 0.002178877	 0.847009834
61	 9879	 20232	 324442	 156544	 0.111751655	 0.001792559	 0.002137532	 0.838611389
62	 10512	 21513	 345955	 167056	 0.111752537	 0.001753563	 0.002090898	 0.838664935
63	 11146	 22804	 368759	 178202	 0.111753297	 0.001756416	 0.002049892	 0.856833303
64	 11703	 23933	 392692	 189905	 0.111753996	 0.001698240	 0.002011397	 0.844308906
65	 12453	 25455	 418147	 202358	 0.111754926	 0.001637969	 0.001959035	 0.836109781
66	 13370	 27294	 445441	 215728	 0.111755639	 0.001484171	 0.001917947	 0.773833311
67	 14673	 29919	 475360	 230401	 0.111756212	 0.001433809	 0.001884255	 0.760942058
68	 16504	 33624	 508984	 246905	 0.111757226	 0.001630937	 0.001823106	 0.894592828
69	 17605	 35842	 544826	 264510	 0.111757917	 0.001454504	 0.001780295	 0.817001414
70	 19256	 39184	 584010	 283766	 0.111759143	 0.001477668	 0.001701532	 0.868433691
71	 20622	 41935	 625945	 304388	 0.111760117	 0.001449833	 0.001636358	 0.886012429
72	 22142	 44985	 670930	 326530	 0.111761219	 0.001365832	 0.001559257	 0.875950440
73	 23836	 48401	 719331	 350366	 0.111762327	 0.001247545	 0.001477725	 0.844233481
74	 25569	 51877	 771208	 375935	 0.111763333	 0.001147695	 0.001399554	 0.820043345
75	 26915	 54581	 825789	 402850	 0.111764106	 0.001018578	 0.001336385	 0.762189426
76	 28296	 57347	 883136	 431146	 0.111764758	 0.000951955	 0.001280742	 0.743284095


==> data/exp1/P1-twolevel-theta05-edge.dat <==
iter	 dofs	 nels	 costnel	 costvtx	 energy	 error	 truenergy	 effindices
0	 49	 128	 128	 49	 0.106726326	 0.020833720	 0.033203806	 0.627449733
1	 55	 140	 268	 104	 0.107967213	 0.018113313	 0.028915088	 0.626431197
2	 77	 188	 456	 181	 0.108677576	 0.014954573	 0.026118690	 0.572562147
3	 122	 283	 739	 303	 0.109309374	 0.012837181	 0.023333713	 0.550155926
4	 193	 432	 1171	 496	 0.110570499	 0.010266432	 0.016345220	 0.628099958
5	 269	 596	 1767	 765	 0.110855057	 0.007683567	 0.014288379	 0.537749380
6	 328	 715	 2482	 1093	 0.111018484	 0.006746685	 0.012957538	 0.520676505
7	 485	 1059	 3541	 1578	 0.111175552	 0.005869692	 0.011532478	 0.508970586
8	 861	 1831	 5372	 2439	 0.111505522	 0.004332655	 0.007714924	 0.561594037
9	 1088	 2295	 7667	 3527	 0.111553821	 0.003549865	 0.006981865	 0.508440816
10	 1622	 3427	 11094	 5149	 0.111629252	 0.003043836	 0.005649029	 0.538824720
11	 2969	 6196	 17290	 8118	 0.111695701	 0.002407085	 0.004131819	 0.582572806
12	 4240	 8742	 26032	 12358	 0.111712764	 0.001826614	 0.003641393	 0.501625073
13	 5558	 11454	 37486	 17916	 0.111731988	 0.001594808	 0.002994038	 0.532661250
14	 9589	 19667	 57153	 27505	 0.111749940	 0.001269945	 0.002225420	 0.570654331
15	 16210	 32973	 90126	 43715	 0.111757799	 0.000969672	 0.001787665	 0.542423830


==> data/exp1/P1-twolevel-theta05-elem.dat <==
iter	 dofs	 nels	 costnel	 costvtx	 energy	 error	 truenergy	 effindices
0	 49	 128	 128	 49	 0.106726326	 0.020833720	 0.033203805	 0.627449769
1	 55	 140	 268	 104	 0.107967213	 0.018113313	 0.028915086	 0.626431244
2	 67	 168	 436	 171	 0.108448730	 0.015603505	 0.027053174	 0.576771695
3	 95	 228	 664	 266	 0.108972601	 0.014093236	 0.024859074	 0.566925236
4	 134	 310	 974	 400	 0.109491353	 0.013020424	 0.022464305	 0.579605054
5	 166	 374	 1348	 566	 0.110600814	 0.009499470	 0.016138815	 0.588610118
6	 200	 456	 1804	 766	 0.110709853	 0.008580235	 0.015373018	 0.558136019
7	 254	 574	 2378	 1020	 0.110879697	 0.007521325	 0.014095887	 0.533582901
8	 304	 674	 3052	 1324	 0.111020601	 0.006909397	 0.012939381	 0.533982040
9	 370	 818	 3870	 1694	 0.111137909	 0.005910568	 0.011889766	 0.497113862
10	 550	 1202	 5072	 2244	 0.111238140	 0.006176578	 0.010912266	 0.566021601
11	 676	 1462	 6534	 2920	 0.111472481	 0.004802561	 0.008178464	 0.587220346
12	 794	 1714	 8248	 3714	 0.111523244	 0.004031056	 0.007454357	 0.540765076
13	 1000	 2134	 10382	 4714	 0.111579009	 0.003563891	 0.006567040	 0.542693650
14	 1215	 2592	 12974	 5929	 0.111606325	 0.003192361	 0.006085191	 0.524611488
15	 1607	 3420	 16394	 7536	 0.111637350	 0.002930711	 0.005486653	 0.534152796
16	 2467	 5172	 21566	 10003	 0.111689448	 0.002585080	 0.004297506	 0.601530311
17	 3004	 6266	 27832	 13007	 0.111703096	 0.002139382	 0.003926781	 0.544818436
18	 3876	 8046	 35878	 16883	 0.111714894	 0.001889979	 0.003575447	 0.528599286
19	 4632	 9570	 45448	 21515	 0.111730980	 0.001644465	 0.003031423	 0.542472799
20	 5891	 12188	 57636	 27406	 0.111740521	 0.001471553	 0.002656545	 0.553934911
21	 9181	 18848	 76484	 36587	 0.111748948	 0.001336031	 0.002274634	 0.587360901
22	 11750	 24030	 100514	 48337	 0.111753296	 0.001107198	 0.002049928	 0.540115663
23	 14934	 30498	 131012	 63271	 0.111758219	 0.000966783	 0.001761174	 0.548942344


==> data/exp2/eightdigit-conv.dat <==
iter	 dofs	 nels	 energy	 error	 pointest
0	 208	 96	 3.339060797	 0.069600522	 1.00250153409
1	 212	 98	 3.338889184	 0.063662033	 1.00554965862
2	 228	 106	 3.338649796	 0.052444258	 1.00841352160
3	 258	 120	 3.338500767	 0.043088343	 1.01241371522
4	 274	 128	 3.338412289	 0.036093843	 1.01505361190
5	 316	 148	 3.338352474	 0.030256940	 1.01919921495
6	 358	 166	 3.338316205	 0.026244339	 1.02184306374
7	 428	 200	 3.338286743	 0.021918005	 1.02499236323
8	 504	 238	 3.338264153	 0.018151735	 1.02666236946
9	 630	 298	 3.338246861	 0.014560478	 1.02636018259
10	 786	 376	 3.338236805	 0.011711307	 1.02633022456
11	 956	 456	 3.338230360	 0.009563906	 1.02651376323
12	 1214	 584	 3.338225791	 0.007644305	 1.02660992970
13	 1536	 744	 3.338222767	 0.006085788	 1.02666786985
14	 1860	 900	 3.338221053	 0.004981381	 1.02669837095
15	 2292	 1108	 3.338219867	 0.004028151	 1.02671777354
16	 2800	 1360	 3.338219088	 0.003268927	 1.02673047914
17	 3450	 1684	 3.338218568	 0.002641405	 1.02673828866
18	 4262	 2082	 3.338218239	 0.002136096	 1.02678405872
19	 5203	 2549	 3.338218019	 0.001728938	 1.02678851878
20	 6450	 3164	 3.338217872	 0.001390014	 1.02678884997
21	 8014	 3938	 3.338217778	 0.001117814	 1.02679076211
22	 9886	 4862	 3.338217718	 0.000901271	 1.02679172709
23	 12304	 6066	 3.338217678	 0.000723601	 1.02679046088
24	 15232	 7518	 3.338217653	 0.000582966	 1.02678993132
25	 18886	 9338	 3.338217636	 0.000468024	 1.02679022514
26	 23474	 11620	 3.338217626	 0.000375280	 1.02679032274
27	 29180	 14454	 3.338217619	 0.000301922	 1.02679105198
28	 36240	 17958	 3.338217615	 0.000242248	 1.02679113984
29	 44900	 22276	 3.338217612	 0.000194745	 1.02679138287
30	 55982	 27802	 3.338217610	 0.000156574	 1.02679180303
31	 69478	 34530	 3.338217609	 0.000125780	 1.02679180161
32	 85886	 42706	 3.338217608	 0.000101150	 1.02679181211
33	 107086	 53280	 3.338217608	 0.000081177	 1.02679181451
34	 133156	 66258	 3.338217607	 0.000065162	 1.02679181793
35	 165138	 82226	 3.338217607	 0.000052335	 1.02679183318
36	 205526	 102386	 3.338217607	 0.000042120	 1.02679192288
37	 255362	 127268	 3.338217607	 0.000033848	 1.02679192311


==> data/exp4/r=02.dat <==
iter	 dofs	 nels	 costnel	 costvtx	 Gu	 errprod	 errprimal	 errdual	 truegerr	 effindices
0	 85	 128	 128	 45	 0.131805235	 0.022200110	 0.135464028	 0.163881957	 0.013656129	 1.625651756
1	 91	 140	 268	 96	 0.134143624	 0.020532889	 0.126719028	 0.162034772	 0.011317740	 1.814221713
2	 98	 154	 422	 154	 0.135725515	 0.018168363	 0.122429283	 0.148398835	 0.009735848	 1.866130418
3	 113	 184	 606	 227	 0.139339369	 0.014412492	 0.112270407	 0.128373023	 0.006121995	 2.354214889
4	 128	 214	 820	 315	 0.139706679	 0.011645525	 0.105141603	 0.110760395	 0.005754685	 2.023660097
5	 164	 284	 1104	 437	 0.141210901	 0.008981132	 0.094957934	 0.094580114	 0.004250462	 2.112977676
6	 210	 374	 1478	 603	 0.142438168	 0.006988653	 0.086480066	 0.080812298	 0.003023196	 2.311677169
7	 278	 507	 1985	 834	 0.143171504	 0.005154215	 0.075585947	 0.068190126	 0.002289860	 2.250886935
8	 359	 663	 2648	 1140	 0.143697988	 0.003838989	 0.065415176	 0.058686516	 0.001763376	 2.177067921
9	 434	 804	 3452	 1512	 0.143976720	 0.003042355	 0.057332303	 0.053065284	 0.001484644	 2.049214798
10	 588	 1101	 4553	 2027	 0.144379990	 0.002319957	 0.050540202	 0.045903199	 0.001081373	 2.145379967
11	 785	 1479	 6032	 2723	 0.144693443	 0.001772985	 0.044454556	 0.039883098	 0.000767921	 2.308812963
12	 1059	 2013	 8045	 3679	 0.144885035	 0.001335352	 0.038522300	 0.034664401	 0.000576329	 2.316997015
13	 1324	 2533	 10578	 4890	 0.144991850	 0.001035029	 0.033734574	 0.030681556	 0.000469514	 2.204469130
14	 1648	 3160	 13738	 6404	 0.145103042	 0.000797382	 0.029288236	 0.027225351	 0.000358322	 2.225323262
15	 2165	 4171	 17909	 8412	 0.145193796	 0.000616509	 0.025813554	 0.023883132	 0.000267568	 2.304116334
16	 2919	 5653	 23562	 11148	 0.145267517	 0.000465527	 0.022710330	 0.020498451	 0.000193847	 2.401517730
17	 3963	 7717	 31279	 14904	 0.145318455	 0.000347866	 0.019739154	 0.017623161	 0.000142909	 2.434181758
18	 5045	 9851	 41130	 19712	 0.145349609	 0.000264720	 0.017033117	 0.015541468	 0.000111755	 2.368756152
19	 6419	 12562	 53692	 25857	 0.145376281	 0.000202679	 0.014807442	 0.013687624	 0.000085083	 2.382141850
20	 8419	 16508	 70200	 33948	 0.145397416	 0.000154921	 0.012962639	 0.011951353	 0.000063948	 2.422628046
21	 11375	 22368	 92568	 44943	 0.145416148	 0.000116378	 0.011370498	 0.010235106	 0.000045216	 2.573817779
22	 15489	 30546	 123114	 60002	 0.145428018	 0.000086799	 0.009837380	 0.008823428	 0.000033345	 2.603034150
23	 19858	 39232	 162346	 79378	 0.145435685	 0.000065835	 0.008476907	 0.007766447	 0.000025679	 2.563830748


==> data/exp5/thetaX0.7_thetaP0.9.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 66	 96	 66	 2	 3	 2	 1	 0.560462620	 0.141773536	 0.020966219	 0.020888168	 0.140214668	 0.119987489	 0.209493290	 0.676744998
1	 140	 170	 206	 2	 3	 2	 1	 0.576101192	 0.113567830	 0.025198621	 0.025077003	 0.110736992	 0.093734777	 0.161595803	 0.702789478
2	 244	 281	 450	 2	 3	 2	 1	 0.586263381	 0.085033738	 0.029217011	 0.029058337	 0.079856765	 0.068477628	 0.119586932	 0.711062127
3	 490	 547	 940	 2	 3	 2	 1	 0.591401941	 0.067361047	 0.030500994	 0.030322158	 0.060059970	 0.051101236	 0.090826930	 0.741641793
4	 974	 1056	 1914	 2	 3	 2	 1	 0.594128753	 0.054108712	 0.031188273	 0.030996126	 0.044215883	 0.037590829	 0.070829456	 0.763929508
5	 1810	 1923	 3724	 2	 3	 2	 1	 0.595687733	 0.044671718	 0.031549428	 0.031350353	 0.031625874	 0.026973785	 0.056230875	 0.794433979
6	 3620	 1923	 7344	 4	 8	 3	 2	 0.596532424	 0.034093124	 0.012423904	 0.012153000	 0.031748823	 0.027089890	 0.046420406	 0.734442620
7	 7692	 4025	 15036	 4	 8	 3	 2	 0.597310516	 0.026207912	 0.012583599	 0.012309396	 0.022989295	 0.019550251	 0.035013346	 0.748512056
8	 14748	 7613	 29784	 4	 8	 3	 2	 0.597730185	 0.020418460	 0.012685189	 0.012408306	 0.015999984	 0.013653459	 0.026914926	 0.758629617
9	 31716	 16221	 61500	 4	 8	 3	 2	 0.597930370	 0.017172042	 0.012726037	 0.012448151	 0.011529398	 0.009804848	 0.022024053	 0.779694937
10	 55503	 16221	 117003	 7	 18	 4	 3	 0.598063442	 0.013420440	 0.006824453	 0.006606886	 0.011555737	 0.009828118	 0.018052881	 0.743396069
11	 107156	 31184	 224159	 7	 18	 4	 3	 0.598168951	 0.010543536	 0.006838260	 0.006619924	 0.008025232	 0.006839019	 0.014131290	 0.746112803
12	 229215	 66235	 453374	 7	 18	 4	 3	 0.598219956	 0.008872551	 0.006843863	 0.006625219	 0.005646565	 0.004804454	 0.011775865	 0.753452163
13	 360195	 66235	 813569	 11	 34	 4	 4	 0.598257972	 0.007515154	 0.004957291	 0.004720230	 0.005648257	 0.004806110	 0.009653269	 0.778508744
14	 708488	 130002	 1522057	 11	 34	 4	 4	 0.598283208	 0.006347750	 0.004959694	 0.004722389	 0.003961739	 0.003371591	 0.007936616	 0.799805675
15	 966120	 130002	 2488177	 15	 56	 8	 5	 0.598302205	 0.005038734	 0.003112405	 0.002974003	 0.003962546	 0.003372324	 0.006344980	 0.794129262
16	 2068290	 277641	 4556467	 15	 56	 8	 5	 0.598314710	 0.004158282	 0.003113600	 0.002975171	 0.002756229	 0.002344599	 0.005029421	 0.826791258
17	 3171378	 277641	 7727845	 23	 96	 11	 6	 0.598322955	 0.003300925	 0.001815325	 0.001731454	 0.002756937	 0.002345235	 0.003927896	 0.840379982
18	 6246777	 545636	 13974622	 23	 96	 11	 6	 0.598328989	 0.002647050	 0.001815650	 0.001731751	 0.001926210	 0.001639710	 0.002864810	 0.923987901


==> data/exp5/thetaX0.7_thetaP1.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 66	 96	 66	 2	 3	 3	 1	 0.560462620	 0.141773536	 0.020966219	 0.020966219	 0.140214668	 0.119987489	 0.212690497	 0.666572030
1	 140	 170	 206	 2	 3	 3	 1	 0.576101192	 0.113567830	 0.025198621	 0.025198621	 0.110736992	 0.093734777	 0.165719680	 0.685300805
2	 244	 281	 450	 2	 3	 3	 1	 0.586263381	 0.085033738	 0.029217011	 0.029217011	 0.079856765	 0.068477628	 0.125103330	 0.679708034
3	 490	 547	 940	 2	 3	 3	 1	 0.591401941	 0.067361047	 0.030500994	 0.030500994	 0.060059970	 0.051101236	 0.097976221	 0.687524442
4	 974	 1056	 1914	 2	 3	 3	 1	 0.594128753	 0.054108712	 0.031188273	 0.031188273	 0.044215883	 0.037590829	 0.079791106	 0.678129606
5	 1810	 1923	 3724	 2	 3	 3	 1	 0.595687733	 0.044671718	 0.031549428	 0.031549428	 0.031625874	 0.026973785	 0.067169339	 0.665061149
6	 4525	 1923	 8249	 5	 9	 9	 2	 0.596571917	 0.033523990	 0.010702966	 0.010702966	 0.031769551	 0.027104807	 0.058800883	 0.570127315
7	 9620	 4027	 17869	 5	 9	 9	 2	 0.597351286	 0.025432868	 0.010842750	 0.010842750	 0.023005772	 0.019563562	 0.050269637	 0.505929011
8	 18440	 7615	 36309	 5	 9	 9	 2	 0.597771412	 0.019384436	 0.010937435	 0.010937435	 0.016004027	 0.013659852	 0.044999267	 0.430772261
9	 39685	 16237	 75994	 5	 9	 9	 2	 0.597971834	 0.015920736	 0.010973622	 0.010973622	 0.011534706	 0.009808814	 0.042252582	 0.376799118
10	 111118	 16237	 187112	 14	 28	 28	 3	 0.598088199	 0.012502411	 0.004773823	 0.004773823	 0.011555124	 0.009827273	 0.040572172	 0.308152359
11	 214466	 31206	 401578	 14	 28	 28	 3	 0.598193674	 0.009341609	 0.004780636	 0.004780636	 0.008025657	 0.006838936	 0.038986195	 0.239613241
12	 458738	 66279	 860316	 14	 28	 28	 3	 0.598244729	 0.007399792	 0.004783705	 0.004783705	 0.005645626	 0.004803803	 0.038194765	 0.193738387
13	 902356	 130094	 1762672	 14	 28	 28	 3	 0.598269941	 0.006211229	 0.004785378	 0.004785378	 0.003959738	 0.003369596	 0.037797796	 0.164327816
14	 2707068	 130094	 4469740	 42	 90	 90	 4	 0.598291344	 0.005702406	 0.004102499	 0.004102499	 0.003960675	 0.003370507	 0.037457485	 0.152236766
15	 8507928	 130094	 12977668	 132	 297	 297	 5	 0.598306518	 0.004616936	 0.002371258	 0.002371258	 0.003961469	 0.003371234	 0.037214319	 0.124063425
16	 18212700	 277820	 31190368	 132	 297	 297	 5	 0.598319015	 0.003636214	 0.002372285	 0.002372285	 0.002755778	 0.002344161	 0.037012864	 0.098241888


==> data/exp5/thetaX1.0_thetaP0.7.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 66	 96	 66	 2	 3	 1	 1	 0.560462620	 0.141773536	 0.020966219	 0.018369721	 0.140214668	 0.140214668	 0.212690497	 0.666572030
1	 322	 384	 388	 2	 3	 2	 1	 0.586100270	 0.086714106	 0.029582928	 0.029410338	 0.081511880	 0.081511880	 0.125865282	 0.688943805
2	 1410	 1536	 1798	 2	 3	 2	 1	 0.593878549	 0.055500545	 0.031387042	 0.031189687	 0.045772963	 0.045772963	 0.081632498	 0.679882971
3	 5890	 6144	 7688	 2	 3	 2	 1	 0.596219709	 0.040850586	 0.031808318	 0.031604047	 0.025632037	 0.025632037	 0.062270809	 0.656015026
4	 11780	 6144	 19468	 4	 8	 2	 2	 0.597077707	 0.028623963	 0.012668736	 0.011541955	 0.025667770	 0.025667770	 0.053421040	 0.535818152
5	 48132	 24576	 67600	 4	 8	 2	 2	 0.597796220	 0.019341270	 0.012748020	 0.011614165	 0.014545540	 0.014545540	 0.044668499	 0.432995752
6	 194564	 98304	 262164	 4	 8	 2	 2	 0.598021948	 0.015281065	 0.012768385	 0.011632720	 0.008395195	 0.008395195	 0.041537281	 0.367887951
7	 291846	 98304	 554010	 6	 15	 3	 3	 0.598137310	 0.011682592	 0.008119852	 0.007530963	 0.008399462	 0.008399462	 0.039841610	 0.293225910
8	 1173510	 393216	 1727520	 6	 15	 3	 3	 0.598211267	 0.009508988	 0.008123301	 0.007534027	 0.004942957	 0.004942957	 0.038715311	 0.245613107
9	 1760265	 393216	 3487785	 9	 28	 3	 4	 0.598260900	 0.007491213	 0.005628640	 0.004945458	 0.004943348	 0.004943348	 0.037940620	 0.197445725
10	 2347020	 393216	 5834805	 12	 45	 4	 5	 0.598281834	 0.006267283	 0.003852215	 0.003344098	 0.004943610	 0.004943610	 0.037609079	 0.166642820
11	 9412620	 1572864	 15247425	 12	 45	 4	 5	 0.598307100	 0.004859430	 0.003852809	 0.003344597	 0.002961406	 0.002961406	 0.037204971	 0.130612384
12	 12550160	 1572864	 27797585	 16	 72	 5	 6	 0.598316647	 0.003963252	 0.002633802	 0.002225081	 0.002961495	 0.002961495	 0.037051125	 0.106967120


==> data/exp5/thetaX1.0_thetaP1.0.dat <==
iter	 dofs	 nels	 Ncum	 cardP	 cardQ	 markInd	 arv	 energy	 error	 xq_one	 xq_two	 yp_one	 yp_two	 truerr	 effindices
0	 66	 96	 66	 2	 3	 3	 1	 0.560462620	 0.141773536	 0.020966219	 0.020966219	 0.140214668	 0.140214668	 0.209493290	 0.676744998
1	 322	 384	 388	 2	 3	 3	 1	 0.586100270	 0.086714106	 0.029582928	 0.029582928	 0.081511880	 0.081511880	 0.120383804	 0.720313722
2	 1410	 1536	 1798	 2	 3	 3	 1	 0.593878549	 0.055500545	 0.031387042	 0.031387042	 0.045772963	 0.045772963	 0.072897571	 0.761349716
3	 5890	 6144	 7688	 2	 3	 3	 1	 0.596219709	 0.040850586	 0.031808318	 0.031808318	 0.025632037	 0.025632037	 0.050277677	 0.812499474
4	 14725	 6144	 22413	 5	 9	 9	 2	 0.597118557	 0.027902585	 0.010926769	 0.010926769	 0.025674111	 0.025674111	 0.038147289	 0.731443461
5	 60165	 24576	 82578	 5	 9	 9	 2	 0.597837580	 0.018236105	 0.010995216	 0.010995216	 0.014548565	 0.014548565	 0.024413420	 0.746970530
6	 243205	 98304	 325783	 5	 9	 9	 2	 0.598063433	 0.013848745	 0.011012905	 0.011012905	 0.008396646	 0.008396646	 0.018053158	 0.767109295
7	 680974	 98304	 1006757	 14	 28	 28	 3	 0.598180649	 0.009666998	 0.004784533	 0.004784533	 0.008399946	 0.008399946	 0.013627104	 0.709394861
8	 2738190	 393216	 3744947	 14	 28	 28	 3	 0.598254642	 0.006880697	 0.004786319	 0.004786319	 0.004943191	 0.004943191	 0.009857457	 0.698019444
9	 10981390	 1572864	 14726337	 14	 28	 28	 3	 0.598279904	 0.005628670	 0.004786766	 0.004786766	 0.002961215	 0.002961215	 0.008181848	 0.687946076
10	 32944170	 1572864	 47670507	 42	 90	 90	 4	 0.598301321	 0.005060638	 0.004103700	 0.004103700	 0.002961369	 0.002961369	 0.006427780	 0.787307333

